Light Clients for Lazy Blockchains

Lazy blockchains decouple consensus from transaction verification and execution to increase throughput. Although they can contain invalid transactions (e.g., double spends) as a result, these can easily be filtered out by full nodes that check if there have been previous conflicting transactions. However, creating light (SPV) clients that do not see the whole transaction history becomes a challenge: A record of a transaction on the chain does not necessarily entail transaction confirmation. In this paper, we devise a protocol that enables the creation of efficient light clients for lazy blockchains. The number of interaction rounds and the communication complexity of our protocol are logarithmic in the blockchain execution time. Our construction is based on a bisection game that traverses the Merkle tree containing the ledger of all - valid or invalid - transactions. We prove that our proof system is succinct, complete and sound, and empirically demonstrate the feasibility of our scheme.

==> abstract_text.txt <==
Lazy blockchains decouple consensus from transaction verification and execution to increase throughput. Although they can contain invalid transactions (e.g., double spends) as a result, these can easily be filtered out by full nodes that check if there have been previous conflicting transactions. However, creating light (SPV) clients that do not see the whole transaction history becomes a challenge: A record of a transaction on the chain does not necessarily entail transaction confirmation. In this paper, we devise a protocol that enables the creation of efficient light clients for lazy blockchains. The number of interaction rounds and the communication complexity of our protocol are logarithmic in the blockchain execution time. Our construction is based on a bisection game that traverses the Merkle tree containing the ledger of all - valid or invalid - transactions. We prove that our proof system is succinct, complete and sound, and empirically demonstrate the feasibility of our scheme.
